A conservative invariant-domain preserving projection technique for hyperbolic systems under adaptive mesh refinement

We propose a rigorous, conservative invariant-domain preserving (IDP) projection technique for hierarchical discretizations that enforces membership in physics-implied convex sets when mapping between solution spaces. When coupled with suitable refinement indicators, the proposed scheme enables a provably IDP adaptive numerical method for hyperbolic systems where preservation of physical properties is essential. In addition to proofs of these characteristics, we supply a detailed construction of the method in the context of a high-performance finite element code. To illustrate our proposed scheme, we study a suite of computationally challenging benchmark problems, demonstrating enhanced accuracy and efficiency properties while entirely avoiding \emph{ad hoc} corrections to preserve physical invariants.

==> swe-broken-dt.dat <==
index	dt
0	2.54e-02
1	1.27e-02
2	1.27e-02
3	1.27e-02
4	1.27e-02
5	1.27e-02
6	1.27e-02
7	1.27e-02
8	1.27e-02
9	1.27e-02
10	1.27e-02
11	1.28e-02
12	1.27e-02
13	1.30e-02
14	1.31e-02
15	1.31e-02
16	1.32e-02
17	1.28e-02
18	1.33e-02
19	1.34e-02
20	1.35e-02
21	1.35e-02
22	1.36e-02
23	1.39e-02
24	1.39e-02
25	1.40e-02
26	1.44e-02
27	1.43e-02
28	1.43e-02
29	1.44e-02
30	1.48e-02
31	1.48e-02
32	1.47e-02
33	1.52e-02
34	1.52e-02
35	1.55e-02
36	1.55e-02
37	1.55e-02
38	1.57e-02
39	1.57e-02
40	1.58e-02
41	1.59e-02
42	1.60e-02
43	1.63e-02
44	1.62e-02
45	1.61e-02
46	1.64e-02
47	1.63e-02
48	1.63e-02
49	1.65e-02
50	1.64e-02
51	1.69e-02
52	1.66e-02
53	1.72e-02
54	1.69e-02
55	1.68e-02
56	1.72e-02
57	1.71e-02
58	1.75e-02
59	1.73e-02
60	1.78e-02
61	1.76e-02
62	1.74e-02
63	1.78e-02
64	1.77e-02
65	1.80e-02
66	1.79e-02
67	1.82e-02
68	1.81e-02
69	1.83e-02
70	1.82e-02
71	1.84e-02
72	1.84e-02
73	1.83e-02
74	1.83e-02
75	1.82e-02
76	1.82e-02
77	1.82e-02
78	1.81e-02
79	1.81e-02
80	1.80e-02
81	1.80e-02
82	1.79e-02
83	1.78e-02
84	1.78e-02
85	1.77e-02
86	1.77e-02
87	1.76e-02
88	1.76e-02
89	1.75e-02
90	1.75e-02
91	1.75e-02
92	1.74e-02
93	1.74e-02
94	1.73e-02
95	1.73e-02
96	1.73e-02
97	1.72e-02
98	1.72e-02
99	1.72e-02
100	1.71e-02
101	1.71e-02
102	1.71e-02
103	1.70e-02
104	1.70e-02
105	1.69e-02
106	1.69e-02
107	1.69e-02
108	1.69e-02
109	1.68e-02
110	1.68e-02
111	1.68e-02
112	1.68e-02
113	1.68e-02
114	1.68e-02
115	1.68e-02
116	1.68e-02
117	1.68e-02
118	1.67e-02
119	1.67e-02
120	1.67e-02
121	1.67e-02
122	1.67e-02
123	1.67e-02
124	1.67e-02
125	1.67e-02
126	1.67e-02
127	1.67e-02
128	1.67e-02
129	1.67e-02
130	1.67e-02
131	1.67e-02
132	1.67e-02
133	1.67e-02
134	1.67e-02
135	1.67e-02
136	1.67e-02
137	1.67e-02
138	1.67e-02
139	1.67e-02
140	1.67e-02
141	1.67e-02
142	1.67e-02
143	1.67e-02
144	1.67e-02
145	1.67e-02
146	1.67e-02
147	1.67e-02
148	1.67e-02
149	1.67e-02
150	1.67e-02
151	1.67e-02
152	1.67e-02
153	1.66e-02
154	1.66e-02
155	1.66e-02
156	1.66e-02
157	1.66e-02
158	1.66e-02
159	1.66e-02
160	1.66e-02
161	1.66e-02
162	1.66e-02
163	1.65e-02
164	1.65e-02
165	1.64e-02
166	1.64e-02
167	1.64e-02
168	1.63e-02
169	1.63e-02
170	1.63e-02
171	1.63e-02
172	1.62e-02
173	1.62e-02
174	1.62e-02
175	1.62e-02
176	1.61e-02
177	1.61e-02
178	1.61e-02
179	1.61e-02
180	1.61e-02
181	1.61e-02
182	1.61e-02
183	1.60e-02
184	1.60e-02
185	1.60e-02
186	1.60e-02
187	1.59e-02
188	1.59e-02
189	1.59e-02
190	1.58e-02
191	1.58e-02
192	1.58e-02
193	1.57e-02
194	1.57e-02
195	1.57e-02
196	1.58e-02
197	1.58e-02
198	1.58e-02
199	1.57e-02
200	1.57e-02
201	1.56e-02
202	1.56e-02
203	1.55e-02
204	1.55e-02
205	1.55e-02
206	1.16e-08
207	1.60e-08
208	2.68e-03
209	1.55e-02
210	1.55e-02
211	5.63e-09
212	1.55e-02
213	4.68e-09
214	4.46e-09
215	5.44e-09
216	1.32e-08
217	5.38e-03
218	5.06e-09
219	5.72e-04
220	1.24e-02
221	1.54e-02
222	1.02e-08
223	9.93e-09
224	1.16e-08
225	5.46e-04
226	5.82e-03
227	1.48e-02
228	1.54e-02
229	1.53e-02
230	1.53e-02
231	1.53e-02
232	1.53e-02
233	1.52e-02
234	1.52e-02
235	1.52e-02
236	1.52e-02
237	1.51e-02
238	1.52e-02
239	1.52e-02
240	1.52e-02
241	1.52e-02
242	1.52e-02
243	1.52e-02
244	1.52e-02
245	1.51e-02
246	1.51e-02
247	1.51e-02
248	1.51e-02
249	1.51e-02
250	1.50e-02
251	1.50e-02
252	1.49e-02
253	1.49e-02
254	1.49e-02
255	1.49e-02
256	1.48e-02
257	1.49e-02
258	1.49e-02
259	1.49e-02
260	1.49e-02
261	1.48e-02
262	1.48e-02
263	1.48e-02
264	1.48e-02
265	1.48e-02
266	1.48e-02
267	1.47e-02
268	1.47e-02
269	1.47e-02
270	1.47e-02
271	1.47e-02
272	1.47e-02
273	1.47e-02
274	1.47e-02
275	1.47e-02
276	1.47e-02
277	1.47e-02
278	1.47e-02
279	1.47e-02
280	1.46e-02
281	1.46e-02
282	1.46e-02
283	1.46e-02
284	1.46e-02
285	1.46e-02
286	1.46e-02
287	1.46e-02
288	1.46e-02
289	1.46e-02
290	1.46e-02
291	1.46e-02
292	1.46e-02
293	1.46e-02
294	1.46e-02
295	1.45e-02
296	1.45e-02
297	1.45e-02
298	1.45e-02
299	1.45e-02
300	1.45e-02
301	1.45e-02
302	1.45e-02
303	1.45e-02
304	1.45e-02
305	1.45e-02
306	1.45e-02
307	1.45e-02
308	1.45e-02
309	1.45e-02
310	1.45e-02
311	1.44e-02
312	1.44e-02
313	1.44e-02
314	1.44e-02
315	1.44e-02
316	1.44e-02
317	1.44e-02
318	1.44e-02
319	1.43e-02
320	1.43e-02
321	1.43e-02
322	1.43e-02
323	1.43e-02
324	1.43e-02
325	1.43e-02
326	1.43e-02
327	1.43e-02
328	1.43e-02
329	1.43e-02
330	1.43e-02
331	1.43e-02
332	1.43e-02
333	1.43e-02
334	1.43e-02
335	1.43e-02
336	1.42e-02
337	1.42e-02
338	1.42e-02
339	1.42e-02
340	1.42e-02
341	1.43e-02
342	1.43e-02
343	1.43e-02
344	1.42e-02
345	1.42e-02
346	1.42e-02
347	1.42e-02
348	1.42e-02
349	1.42e-02
350	1.42e-02
351	1.42e-02
352	1.42e-02
353	1.42e-02
354	1.42e-02
355	1.41e-02
356	1.41e-02
357	1.41e-02
358	1.41e-02
359	1.41e-02
360	1.41e-02
361	1.41e-02
362	1.41e-02
363	1.41e-02
364	1.41e-02
365	1.40e-02
366	1.40e-02
367	1.40e-02
368	1.40e-02
369	1.40e-02
370	1.39e-02
371	1.38e-02
372	1.37e-02
373	1.37e-02
374	1.36e-02
375	1.36e-02
376	1.35e-02
377	1.34e-02
378	1.34e-02
379	1.34e-02
380	1.33e-02
381	1.33e-02
382	1.31e-02
383	1.30e-02
384	1.30e-02
385	1.29e-02
386	1.29e-02
387	1.28e-02
388	1.28e-02
389	1.27e-02
390	1.26e-02
391	1.26e-02
392	1.25e-02
393	1.25e-02
394	1.24e-02
395	1.24e-02
396	1.24e-02
397	1.23e-02
398	1.22e-02
399	1.22e-02
400	1.22e-02
401	1.21e-02
402	1.21e-02
403	1.20e-02
404	1.20e-02
405	1.19e-02
406	1.19e-02
407	1.18e-02
408	1.18e-02
409	1.17e-02
410	1.17e-02
411	1.16e-02
412	1.16e-02
413	1.15e-02
414	1.15e-02
415	1.14e-02
416	1.14e-02
417	1.14e-02
418	1.13e-02
419	1.13e-02
420	1.12e-02
421	1.12e-02
422	1.12e-02
423	1.11e-02
424	1.11e-02
425	1.10e-02
426	1.10e-02
427	1.10e-02
428	1.09e-02
429	1.09e-02
430	1.09e-02
431	1.08e-02
432	1.08e-02
433	1.08e-02
434	1.07e-02
435	1.07e-02
436	1.07e-02
437	1.06e-02
438	1.06e-02
439	1.06e-02
440	1.05e-02
441	1.05e-02
442	1.05e-02
443	1.04e-02
444	1.04e-02
445	1.04e-02
446	1.03e-02
447	1.03e-02
448	1.03e-02
449	1.02e-02
450	1.02e-02
451	1.02e-02
452	1.02e-02
453	1.01e-02
454	1.01e-02
455	1.01e-02
456	1.00e-02
457	1.00e-02
458	9.98e-03
459	9.95e-03
460	9.93e-03
461	9.90e-03
462	9.87e-03
463	9.85e-03
464	9.83e-03
465	9.81e-03
466	9.78e-03
467	9.75e-03
468	9.74e-03
469	9.71e-03
470	9.69e-03
471	9.67e-03
472	9.66e-03
473	9.64e-03
474	9.63e-03
475	9.61e-03
476	9.58e-03
477	9.57e-03
478	9.55e-03
479	9.53e-03
480	9.52e-03
481	9.49e-03
482	9.47e-03
483	9.45e-03
484	9.44e-03
485	9.43e-03
486	9.42e-03
487	9.42e-03
488	9.41e-03
489	9.41e-03
490	9.39e-03
491	9.36e-03
492	9.32e-03
493	9.28e-03
494	9.24e-03
495	9.22e-03
496	9.23e-03
497	9.23e-03
498	9.22e-03
499	9.23e-03
500	9.25e-03
501	9.26e-03
502	9.25e-03
503	9.27e-03
504	9.28e-03
505	9.28e-03
506	9.28e-03
507	9.28e-03
508	9.31e-03
509	9.33e-03
510	9.37e-03
511	9.40e-03
512	9.40e-03
513	9.46e-03
514	9.48e-03
515	9.48e-03
516	9.46e-03
517	9.45e-05
518	9.44e-03
519	9.44e-03
520	9.42e-03
521	9.41e-03
522	1.66e-09
523	8.69e-10
524	3.49e-10
525	3.49e-10
526	3.49e-10
527	3.49e-10
528	3.49e-10
529	3.50e-10
530	3.50e-10
531	3.50e-10
532	3.50e-10
533	3.50e-10
534	3.50e-10
535	3.50e-10
536	3.50e-10
537	3.50e-10
538	3.50e-10
539	3.50e-10
540	3.50e-10
541	3.50e-10
542	3.50e-10
543	3.50e-10
544	3.50e-10
545	3.50e-10

==> swe-correct-dt.dat <==
index	dt
0	2.54e-02
1	1.27e-02
2	1.27e-02
3	1.27e-02
4	1.27e-02
5	1.27e-02
6	1.27e-02
7	1.27e-02
8	1.27e-02
9	1.27e-02
10	1.27e-02
11	1.28e-02
12	1.28e-02
13	1.30e-02
14	1.31e-02
15	1.31e-02
16	1.28e-02
17	1.29e-02
18	1.29e-02
19	1.34e-02
20	1.35e-02
21	1.35e-02
22	1.36e-02
23	1.39e-02
24	1.39e-02
25	1.40e-02
26	1.44e-02
27	1.44e-02
28	1.44e-02
29	1.44e-02
30	1.48e-02
31	1.49e-02
32	1.49e-02
33	1.52e-02
34	1.53e-02
35	1.55e-02
36	1.55e-02
37	1.56e-02
38	1.57e-02
39	1.57e-02
40	1.58e-02
41	1.59e-02
42	1.59e-02
43	1.61e-02
44	1.61e-02
45	1.62e-02
46	1.63e-02
47	1.63e-02
48	1.66e-02
49	1.66e-02
50	1.66e-02
51	1.68e-02
52	1.68e-02
53	1.71e-02
54	1.71e-02
55	1.73e-02
56	1.74e-02
57	1.74e-02
58	1.76e-02
59	1.77e-02
60	1.78e-02
61	1.79e-02
62	1.79e-02
63	1.80e-02
64	1.81e-02
65	1.81e-02
66	1.82e-02
67	1.83e-02
68	1.83e-02
69	1.84e-02
70	1.84e-02
71	1.85e-02
72	1.86e-02
73	1.86e-02
74	1.84e-02
75	1.83e-02
76	1.82e-02
77	1.81e-02
78	1.80e-02
79	1.79e-02
80	1.78e-02
81	1.78e-02
82	1.77e-02
83	1.76e-02
84	1.76e-02
85	1.75e-02
86	1.74e-02
87	1.74e-02
88	1.74e-02
89	1.73e-02
90	1.73e-02
91	1.73e-02
92	1.72e-02
93	1.72e-02
94	1.72e-02
95	1.72e-02
96	1.72e-02
97	1.71e-02
98	1.71e-02
99	1.71e-02
100	1.70e-02
101	1.70e-02
102	1.70e-02
103	1.70e-02
104	1.69e-02
105	1.69e-02
106	1.69e-02
107	1.68e-02
108	1.68e-02
109	1.67e-02
110	1.67e-02
111	1.66e-02
112	1.66e-02
113	1.66e-02
114	1.65e-02
115	1.65e-02
116	1.65e-02
117	1.65e-02
118	1.65e-02
119	1.64e-02
120	1.64e-02
121	1.64e-02
122	1.64e-02
123	1.64e-02
124	1.64e-02
125	1.64e-02
126	1.64e-02
127	1.64e-02
128	1.64e-02
129	1.63e-02
130	1.63e-02
131	1.63e-02
132	1.63e-02
133	1.63e-02
134	1.63e-02
135	1.63e-02
136	1.63e-02
137	1.63e-02
138	1.63e-02
139	1.63e-02
140	1.63e-02
141	1.63e-02
142	1.63e-02
143	1.63e-02
144	1.63e-02
145	1.63e-02
146	1.63e-02
147	1.63e-02
148	1.63e-02
149	1.63e-02
150	1.63e-02
151	1.63e-02
152	1.63e-02
153	1.63e-02
154	1.63e-02
155	1.63e-02
156	1.63e-02
157	1.63e-02
158	1.63e-02
159	1.63e-02
160	1.63e-02
161	1.63e-02
162	1.63e-02
163	1.63e-02
164	1.63e-02
165	1.63e-02
166	1.63e-02
167	1.63e-02
168	1.63e-02
169	1.63e-02
170	1.63e-02
171	1.63e-02
172	1.63e-02
173	1.63e-02
174	1.63e-02
175	1.63e-02
176	1.63e-02
177	1.63e-02
178	1.63e-02
179	1.63e-02
180	1.63e-02
181	1.63e-02
182	1.63e-02
183	1.63e-02
184	1.63e-02
185	1.63e-02
186	1.63e-02
187	1.62e-02
188	1.62e-02
189	1.62e-02
190	1.62e-02
191	1.62e-02
192	1.61e-02
193	1.61e-02
194	1.61e-02
195	1.61e-02
196	1.61e-02
197	1.60e-02
198	1.60e-02
199	1.60e-02
200	1.60e-02
201	1.59e-02
202	1.59e-02
203	1.58e-02
204	1.58e-02
205	1.57e-02
206	1.57e-02
207	1.56e-02
208	1.57e-02
209	1.56e-02
210	1.57e-02
211	1.55e-02
212	1.56e-02
213	1.55e-02
214	1.55e-02
215	1.54e-02
216	1.54e-02
217	1.54e-02
218	1.54e-02
219	1.53e-02
220	1.53e-02
221	1.53e-02
222	1.53e-02
223	1.52e-02
224	1.52e-02
225	1.52e-02
226	1.52e-02
227	1.51e-02
228	1.51e-02
229	1.51e-02
230	1.50e-02
231	1.50e-02
232	1.50e-02
233	1.50e-02
234	1.50e-02
235	1.50e-02
236	1.50e-02
237	1.50e-02
238	1.50e-02
239	1.50e-02
240	1.50e-02
241	1.49e-02
242	1.49e-02
243	1.49e-02
244	1.49e-02
245	1.49e-02
246	1.48e-02
247	1.48e-02
248	1.48e-02
249	1.48e-02
250	1.48e-02
251	1.48e-02
252	1.48e-02
253	1.48e-02
254	1.48e-02
255	1.48e-02
256	1.47e-02
257	1.47e-02
258	1.45e-02
259	1.43e-02
260	1.42e-02
261	1.47e-02
262	1.46e-02
263	1.46e-02
264	1.46e-02
265	1.46e-02
266	1.46e-02
267	1.45e-02
268	1.45e-02
269	1.45e-02
270	1.45e-02
271	1.45e-02
272	1.45e-02
273	1.45e-02
274	1.45e-02
275	1.45e-02
276	1.45e-02
277	1.45e-02
278	1.44e-02
279	1.44e-02
280	1.44e-02
281	1.44e-02
282	1.44e-02
283	1.44e-02
284	1.44e-02
285	1.45e-02
286	1.45e-02
287	1.45e-02
288	1.45e-02
289	1.45e-02
290	1.45e-02
291	1.45e-02
292	1.45e-02
293	1.45e-02
294	1.45e-02
295	1.45e-02
296	1.45e-02
297	1.45e-02
298	1.45e-02
299	1.45e-02
300	1.45e-02
301	1.44e-02
302	1.44e-02
303	1.44e-02
304	1.44e-02
305	1.44e-02
306	1.44e-02
307	1.44e-02
308	1.44e-02
309	1.44e-02
310	1.43e-02
311	1.43e-02
312	1.43e-02
313	1.43e-02
314	1.42e-02
315	1.42e-02
316	1.42e-02
317	1.42e-02
318	1.42e-02
319	1.42e-02
320	1.42e-02
321	1.42e-02
322	1.42e-02
323	1.42e-02
324	1.41e-02
325	1.41e-02
326	1.41e-02
327	1.41e-02
328	1.41e-02
329	1.41e-02
330	1.41e-02
331	1.41e-02
332	1.41e-02
333	1.41e-02
334	1.41e-02
335	1.41e-02
336	1.40e-02
337	1.40e-02
338	1.40e-02
339	1.40e-02
340	1.40e-02
341	1.39e-02
342	1.39e-02
343	1.39e-02
344	1.39e-02
345	1.39e-02
346	1.39e-02
347	1.39e-02
348	1.39e-02
349	1.39e-02
350	1.39e-02
351	1.39e-02
352	1.39e-02
353	1.39e-02
354	1.39e-02
355	1.39e-02
356	1.39e-02
357	1.39e-02
358	1.39e-02
359	1.38e-02
360	1.38e-02
361	1.38e-02
362	1.38e-02
363	1.38e-02
364	1.38e-02
365	1.38e-02
366	1.37e-02
367	1.37e-02
368	1.37e-02
369	1.36e-02
370	1.35e-02
371	1.35e-02
372	1.34e-02
373	1.33e-02
374	1.32e-02
375	1.31e-02
376	1.30e-02
377	1.30e-02
378	1.29e-02
379	1.28e-02
380	1.27e-02
381	1.26e-02
382	1.26e-02
383	1.25e-02
384	1.24e-02
385	1.23e-02
386	1.22e-02
387	1.22e-02
388	1.22e-02
389	1.21e-02
390	1.20e-02
391	1.20e-02
392	1.20e-02
393	1.19e-02
394	1.18e-02
395	1.18e-02
396	1.18e-02
397	1.17e-02
398	1.17e-02
399	1.16e-02
400	1.16e-02
401	1.15e-02
402	1.15e-02
403	1.14e-02
404	1.14e-02
405	1.14e-02
406	1.13e-02
407	1.13e-02
408	1.12e-02
409	1.12e-02
410	1.11e-02
411	1.11e-02
412	1.11e-02
413	1.11e-02
414	1.10e-02
415	1.10e-02
416	1.10e-02
417	1.09e-02
418	1.09e-02
419	1.09e-02
420	1.09e-02
421	1.08e-02
422	1.08e-02
423	1.07e-02
424	1.07e-02
425	1.07e-02
426	1.06e-02
427	1.06e-02
428	1.06e-02
429	1.06e-02
430	1.05e-02
431	1.05e-02
432	1.05e-02
433	1.04e-02
434	1.04e-02
435	1.04e-02
436	1.03e-02
437	1.03e-02
438	1.03e-02
439	1.03e-02
440	1.02e-02
441	1.02e-02
442	1.02e-02
443	1.01e-02
444	1.01e-02
445	1.01e-02
446	1.01e-02
447	1.00e-02
448	1.00e-02
449	9.98e-03
450	9.96e-03
451	9.93e-03
452	9.90e-03
453	9.88e-03
454	9.85e-03
455	9.82e-03
456	9.80e-03
457	9.77e-03
458	9.74e-03
459	9.72e-03
460	9.70e-03
461	9.69e-03
462	9.67e-03
463	9.67e-03
464	9.66e-03
465	9.66e-03
466	9.67e-03
467	9.67e-03
468	9.67e-03
469	9.69e-03
470	9.71e-03
471	9.78e-03
472	9.82e-03
473	9.91e-03
474	9.98e-03
475	1.00e-02
476	1.01e-02
477	1.02e-02
478	1.02e-02
479	1.02e-02
480	1.02e-02
481	1.01e-02
482	1.01e-02
483	1.00e-02
484	9.99e-03
485	9.96e-03
486	9.91e-03
487	9.88e-03
488	9.83e-03
489	9.80e-03
490	9.77e-03
491	9.73e-03
492	9.70e-03
493	9.67e-03
494	9.63e-03
495	9.61e-03
496	9.60e-03
497	9.59e-03
498	9.57e-03
499	9.57e-03
500	9.56e-03
501	9.55e-03
502	9.55e-03
503	9.54e-03
504	9.56e-03
505	9.57e-03
506	9.58e-03
507	9.58e-03
508	9.55e-03
509	9.55e-03
510	9.54e-03
511	9.54e-03
512	9.54e-03
513	9.51e-03
514	9.49e-03
515	9.47e-03
516	9.42e-03
517	9.41e-03
518	9.38e-03
519	9.37e-03
520	9.34e-03
521	9.36e-03
522	9.34e-03
523	9.36e-03
524	9.35e-03
525	9.39e-03
526	9.38e-03
527	9.40e-03
528	9.42e-03
529	9.44e-03
530	9.45e-03
531	9.47e-03
532	9.50e-03
533	9.50e-03
534	9.50e-03
535	9.50e-03
536	9.50e-03
537	9.50e-03
538	9.51e-03
539	9.51e-03
540	9.52e-03
541	9.53e-03
542	9.54e-03
543	9.54e-03
544	9.54e-03
545	9.55e-03
546	9.55e-03
547	9.56e-03
548	9.58e-03
549	9.58e-03
550	9.55e-03
551	9.53e-03
552	9.51e-03
553	9.49e-03
554	9.48e-03
555	9.46e-03
556	9.45e-03
557	9.44e-03
558	9.43e-03
559	9.43e-03
560	9.43e-03
561	9.43e-03
562	9.44e-03
563	9.44e-03
564	9.44e-03
565	9.44e-03
566	9.45e-03
567	9.45e-03
568	9.45e-03
569	9.46e-03
570	9.47e-03
571	9.49e-03
572	9.49e-03
573	9.50e-03
574	9.50e-03
575	9.50e-03
576	9.50e-03
577	9.48e-03
578	9.48e-03
579	9.47e-03
580	9.47e-03
581	9.46e-03
582	9.46e-03
583	9.46e-03
584	9.45e-03
585	9.45e-03
586	9.45e-03
587	9.45e-03
588	9.45e-03
589	9.45e-03
590	9.45e-03
591	9.44e-03
592	9.44e-03
593	1.35e-02
